Blind Asynchronous Over-the-Air Federated Edge Learning

Federated Edge Learning (FEEL) is a distributed machine learning technique where each device contributes to training a global inference model by independently performing local computations with their data. More recently, FEEL has been merged with over-the-air computation (OAC), where the global model is calculated over the air by leveraging the superposition of analog signals. However, when implementing FEEL with OAC, there is the challenge on how to precode the analog signals to overcome any time misalignment at the receiver. In this work, we propose a novel synchronization-free method to recover the parameters of the global model over the air without requiring any prior information about the time misalignments. For that, we construct a convex optimization based on the norm minimization problem to directly recover the global model by solving a convex semi-definite program. The performance of the proposed method is evaluated in terms of accuracy and convergence via numerical experiments. We show that our proposed algorithm is close to the ideal synchronized scenario by $10\%$, and performs $4\times$ better than the simple case where no recovering method is used.

==> Data/MNIST.dat <==
X1   Y1     Y2    Y3     Y4 
10 0.1013 0.1013 0.1013 0.1013
20 0.7421 0.5085 0.3328 0.4300 
30 0.9251 0.6878 0.4983 0.1783 
40 0.9595 0.7785 0.6020 0.2202 
50 0.9680 0.8315 0.6588 0.1988 
60 0.9743 0.8744 0.758 0.1526 
70 0.9724 0.8857 0.7651 0.2494 
80 0.9605 0.8721 0.8003 0.2385 
90 0.9684 0.8872 0.8254 0.4148 
100 0.9685 0.9230 0.8370 0.2314 


==> Data/NMSEvsK.dat <==
X1     Y1         Y2       Y3        Y4         Y5     
4     0.2863    0.1678    0.0648    0.0191    0.0047
6     0.2552    0.1480    0.0580    0.0166    0.0041
8     0.2286    0.1307    0.0506    0.0143    0.0034
10    0.1991    0.1099    0.0421    0.0119    0.0028
12    0.1749    0.0977    0.0361    0.0103    0.0023
14    0.1483    0.0818    0.0311    0.0085    0.0019
16    0.1237    0.0686    0.0271    0.0071    0.0017
18    0.1047    0.0564    0.0221    0.0060    0.0012
20    0.0879    0.0480    0.0180    0.0050    0.0011

==> Data/NMSEvsL.dat <==
X1      Y1        Y2        Y3       Y4         Y5 
4     0.0018    0.0037    0.0217    0.1579    0.9026
6     0.0015    0.0033    0.0185    0.1456    0.8584
8     0.0012    0.0026    0.0160    0.1240    0.7305
10    0.0010    0.0020    0.0132    0.1018    0.6622
12    0.0008    0.0019    0.0106    0.0898    0.5436
14    0.0007    0.0015    0.0086    0.0807    0.4734
16    0.0005    0.0012    0.0077    0.0638    0.3782
18    0.0004    0.0009    0.0058    0.0541    0.3474
20    0.0004    0.0008    0.0053    0.0389    0.2723

